Physics case for low-$\sqrt{s}$ QCD studies at FCC-ee

Measurements of hadronic final states in $e^{+}e^{-}$ collisions at centre-of-mass (CM) energies below the Z peak can notably extend the FCC-ee physics reach in terms of precision quantum chromodynamics (QCD) studies. Hadronic final states can be studied over a range of hadronic energies $\sqrt{s_\mathrm{had}} \approx 20\mbox{--}80\,\mathrm{GeV}$ by exploiting events with hard initial- and final-state QED radiation (ISR/FSR) during the high-luminosity Z-pole run, as well as in dedicated short (about one month long) $e^{+}e^{-}$ runs at CM energies $\sqrt{s} \approx 40\,\mathrm{GeV}$ and $60\,\mathrm{GeV}$. Using realistic estimates and fast detector simulations, we show that data samples of about $10^{9}$ hadronic events can be collected at the FCC-ee at each of the low-CM-energy points. Such datasets can be exploited in a variety of precision QCD measurements, including studies of light-, heavy-quark and gluon jet properties, hadronic event shapes, fragmentation functions, and nonperturbative dynamics. This will offer valuable insights into strong interaction physics, complementing data from nominal FCC-ee runs at higher center-of-mass energies, $\sqrt{s} \approx 91, 160, 240,$ and $365\,\mathrm{GeV}$.

==> data/d2SFSR.dat <==
15 15 94
15 25 10
25 15 5
25 25 88
25 35 14
35 35 84
35 45 15
35 55 1
45 35 1
45 45 82
45 55 15
45 65 2
55 45 1
55 55 81
55 65 15
55 75 2
55 85 1
65 55 1
65 65 80
65 75 14
65 85 6
75 65 1
75 75 79
75 85 63
85 75 1
85 85 27


==> data/d2SISR.dat <==
5 5 94
5 15 28
15 5 5
15 15 71
15 25 11
25 25 88
25 35 8
25 45 1
35 35 89
35 45 11
35 95 2
45 35 2
45 45 86
45 55 8
45 95 4
55 45 1
55 55 89
55 65 8
55 85 1
55 95 7
65 55 2
65 65 90
65 75 4
65 85 1
65 95 9
75 65 1
75 75 93
75 85 4
75 95 15
85 75 2
85 85 90
85 95 44
95 85 1
95 95 14



==> data3/SBorn.dat <==
1.0 1.0 0.0 0.0 0.0 0.0 2.132296e-06 0.0 0.0 0.0 0.0 0.0 0.0 
3.0 1.0 0.0009200862 2.345742e-05 5.221011e-05 0.0 0.0004819389 0.0 0.0001883813 0.0 0.0001484402 0.0 2.880556e-06 
5.0 1.0 0.003888729 0.0005337488 0.0004742168 1.939342e-09 0.0008147334 0.0 0.0 0.0 0.01588176 6.371488e-05 2.016389e-05 
7.0 1.0 0.008332808 0.002082558 0.001389676 0.0 0.0004052255 0.0 0.0001883813 0.0 0.05643591 0.001146868 0.0001267445 
9.0 1.0 0.02760259 0.003920934 0.00158017 3.878684e-09 0.0007868021 1.207267e-08 0.0007535251 0.0 0.09064583 0.001720302 0.0001485093 
11.0 1.0 0.01840172 0.005088848 0.001416161 7.757367e-09 0.0005876664 2.414534e-08 0.001130288 0.0 0.1366813 0.002039766 0.0001184951 
13.0 1.0 0.01288121 0.006258255 0.001881856 1.939342e-08 0.0001442425 6.134058e-08 0.0009419065 0.0 0.1396753 0.0007645785 9.505835e-05 
15.0 1.0 0.01196112 0.008849065 0.001794496 5.430157e-08 0.0001200404 1.026177e-07 0.0007535253 0.0 0.1333752 0.001019438 0.0001526695 
17.0 1.0 0.01196112 0.02207363 0.00197301 3.329885e-07 0.0001201854 2.504008e-07 0.001130288 0.0 0.184857 0.0007008636 0.0005357834 
19.0 1.0 0.009200862 0.05119419 0.001799192 9.843633e-07 0.0001251593 1.175219e-06 0.001883813 0.0 0.3527681 0.001338012 0.003824056 
21.0 1.0 0.01564147 0.04169339 0.002737673 7.844207e-07 0.0001314618 3.175888e-06 0.002260576 0.0 0.2418005 0.00248488 0.009162072 
23.0 1.0 0.009200863 0.03062908 0.002596822 6.496346e-07 0.0001376544 7.005986e-06 0.004144389 0.0 0.1730079 0.00522462 0.01058362 
25.0 1.0 0.01380129 0.02297384 0.00269993 4.875924e-07 0.0001425357 1.286428e-05 0.00433277 0.0 0.1451878 0.008410363 0.00998128 
27.0 1.0 0.01472138 0.01780445 0.008634331 4.506622e-07 0.0001509888 2.155748e-05 0.005086295 0.001316477 0.1000358 0.0102631 0.008768413 
29.0 1.0 0.01472138 0.01417087 0.00772505 4.809383e-07 0.0001506758 3.188196e-05 0.005463058 0.001316477 0.09341557 0.0119784 0.007486565 
31.0 1.0 0.02392224 0.01192959 0.01627802 5.626013e-07 0.0001534024 4.544494e-05 0.008100396 0.002632953 0.06049372 0.009620947 0.006236404 
33.0 1.0 0.04968523 0.01058403 0.02601621 9.601086e-07 0.0001507709 6.190284e-05 0.0141286 0.001316477 0.04998158 0.008983797 0.004770732 
35.0 1.0 0.08096759 0.009859067 0.04818389 1.584008e-06 0.0001497767 8.004466e-05 0.03032939 0.002632953 0.05170202 0.008219219 0.003724559 
37.0 1.0 0.138945 0.009597159 0.06966588 2.620753e-06 0.0001508796 0.0001031792 0.0403136 0.0 0.03299991 0.00509719 0.003136926 
39.0 1.0 0.2162711 0.009339529 0.1125048 4.182337e-06 0.000141222 0.0001269197 0.05915173 0.001316477 0.02830101 0.003950322 0.002445592 
41.0 1.0 0.2870669 0.009125328 0.1341523 6.26775e-06 0.0001345895 0.0001577616 0.08929274 0.003976425 0.01874645 0.003695463 0.001834914 
43.0 1.0 0.4677164 0.008870847 0.1552779 8.576842e-06 0.0001319476 0.0001892084 0.1379087 0.001316477 0.01382635 0.00235745 0.001549739 
45.0 1.0 0.6426727 0.008688718 0.1779558 1.032326e-05 0.0001214427 0.000226369 0.179339 0.002632953 0.01392398 0.002548595 0.001253042 
47.0 1.0 0.9918999 0.008329178 0.2222225 1.21812e-05 0.0001136427 0.0002653251 0.2501704 0.002632953 0.01083613 0.002166306 0.0009246585 
49.0 1.0 1.538695 0.007970071 0.1831399 1.350424e-05 0.0001037242 0.0003110562 0.2969216 0.002632953 0.01163852 0.001847731 0.0007575862 
51.0 1.0 2.389974 0.007668096 0.1991934 1.531865e-05 9.915277e-05 0.0003606256 0.3841095 0.007898859 0.01163903 0.001019438 0.0005703501 
53.0 1.0 3.572014 0.007270491 0.2550164 1.662583e-05 8.357826e-05 0.0004191465 0.4749138 0.01316477 0.005492287 0.0007645785 0.0004954556 
55.0 1.0 5.338074 0.006834444 0.3072469 1.858233e-05 7.737516e-05 0.0004766343 0.5427441 0.01184829 0.008894443 0.0002548595 0.0003255028 
57.0 1.0 7.666242 0.006419828 0.3216584 2.036084e-05 7.235403e-05 0.0005427336 0.652241 0.01448124 0.005055646 0.0003185744 0.0002765334 
59.0 1.0 10.78337 0.005952142 0.3201323 2.2372e-05 6.082715e-05 0.0006180731 0.7168054 0.0223801 0.002820364 0.0004460041 0.0002534889 
61.0 1.0 15.3924 0.005492057 0.4115783 2.53335e-05 5.214579e-05 0.0006949044 0.7953479 0.03027896 0.001484402 6.371487e-05 0.0001728334 
63.0 1.0 21.33498 0.004965702 0.5265725 2.791667e-05 4.627753e-05 0.000776671 0.828126 0.03421714 0.003621281 0.0001274297 8.929723e-05 
65.0 1.0 28.74974 0.00439825 0.557479 3.252772e-05 3.688945e-05 0.0008694285 0.8780736 0.02764601 0.001187522 0.0001274297 7.777501e-05 
67.0 1.0 38.2352 0.003854767 0.7207792 3.813764e-05 2.935612e-05 0.0009680671 0.9123609 0.03327902 0.001335962 0.0001274297 4.60889e-05 
69.0 1.0 50.87768 0.003302289 0.8654004 4.608375e-05 2.338246e-05 0.001069026 0.9396509 0.02369658 0.0008906411 0.0 2.880556e-05 
71.0 1.0 65.73321 0.002815447 1.170137 5.661053e-05 1.82654e-05 0.001168698 0.9519566 0.03291191 0.001335962 0.0 2.880556e-05 
73.0 1.0 85.2316 0.002389491 2.111403 7.15662e-05 1.345216e-05 0.001256837 0.9334293 0.03937854 0.001187521 0.0 3.168612e-05 
75.0 1.0 108.5611 0.002132939 1.985156 9.252781e-05 9.111595e-06 0.001339621 0.8989778 0.03422839 0.0001484402 0.0 1.440278e-05 
77.0 1.0 136.9222 0.001928478 3.384324 0.0001243555 7.282102e-06 0.001388457 0.877294 0.04081077 0.0 6.371487e-05 1.152222e-05 
79.0 1.0 173.9932 0.001801631 4.046573 0.0001720822 4.699287e-06 0.00138387 0.7880052 0.02764601 0.0008906411 0.0 1.152222e-05 
81.0 1.0 219.6488 0.001776124 5.711229 0.0002454373 2.798049e-06 0.001315324 0.7251156 0.03686134 0.0 0.0 1.440278e-05 
83.0 1.0 285.1037 0.001826771 15.3227 0.0003633986 1.686004e-06 0.001166703 0.6048994 0.02369658 0.0 0.0 2.880556e-06 
85.0 1.0 403.2256 0.002153842 4.17334 0.0005828044 8.609381e-07 0.0009325972 0.4905769 0.03027896 0.0002968804 0.0 0.0 
87.0 1.0 817.3114 0.003175998 2.835937 0.001169211 2.152345e-07 0.0006256759 0.3645231 0.02501305 0.0 0.0 2.880556e-06 
89.0 1.0 2869.071 0.00826936 10.29882 0.004298137 0.0 0.0002840805 0.1819816 0.009215336 0.0 0.0 0.0 
91.0 1.0 5672.486 0.01879751 27.62606 0.01082874 0.0 5.169022e-05 0.03786464 0.00394943 0.0 0.0 0.0 
93.0 1.0 1064.382 0.001919263 4.422197 0.00117453 0.0 3.551781e-06 0.003956007 0.0 0.0 0.0 0.0 
95.0 1.0 105.1869 8.857752e-05 0.333962 5.365331e-05 0.0 2.354171e-07 0.0005651439 0.0 0.0 0.0 0.0 
97.0 1.0 7.504462 1.716397e-06 0.01871733 1.658137e-06 0.0 6.036336e-09 0.0001883813 0.0 0.0 0.0 0.0 
99.0 1.0 0.3948008 2.860661e-07 0.0009006245 3.490815e-08 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> data3/SFSR.dat <==
1.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
3.0 1.0 0.0 2.860661e-07 0.0 0.0 0.0 0.0 0.0001883813 0.0 0.0 0.0 0.0 
5.0 1.0 0.0 2.231316e-05 1.305253e-05 0.0 0.0 0.0 0.0003767627 0.0 0.0 0.0 0.0 
7.0 1.0 0.008280776 9.640429e-05 0.000221893 0.0 0.0 0.0 0.0003767626 0.001316476 0.0004453206 0.0 5.761112e-06 
9.0 1.0 0.01116385 0.0001896134 0.0005612588 1.939342e-09 1.076173e-07 0.0 0.000565144 0.0 0.0005937608 6.371486e-05 8.641669e-06 
11.0 1.0 0.01288121 0.0003630658 0.0020623 0.0 3.587242e-08 0.0 0.0001883813 0.002632953 0.0008906411 0.0001274297 1.440278e-05 
13.0 1.0 0.0266825 0.0006620505 0.008530439 0.0 3.587242e-08 1.39855e-08 0.0007535253 0.002632953 0.0008906411 0.0002548595 2.592501e-05 
15.0 1.0 0.03864362 0.001395899 0.03632018 0.0 7.174484e-08 3.621802e-08 0.001695432 0.002632953 0.0008906411 0.0001274297 1.152222e-05 
17.0 1.0 0.04510082 0.003503226 0.1722678 2.909012e-08 1.076173e-07 6.036336e-08 0.0005651439 0.003949429 0.0004453206 0.0 8.641668e-06 
19.0 1.0 0.05888552 0.007197684 0.5345736 4.072618e-08 1.076173e-07 3.072379e-07 0.00150705 0.002632953 0.001039081 0.0001911446 8.641668e-06 
21.0 1.0 0.07544706 0.007000418 0.653535 5.650101e-08 1.434897e-07 5.283388e-07 0.001883813 0.0 0.0001484402 0.0001274298 1.152222e-05 
23.0 1.0 0.09214142 0.00605765 0.7146238 6.907774e-08 7.174483e-08 1.120681e-06 0.001695432 0.00394943 0.0002968804 0.0 6.530202e-05 
25.0 1.0 0.08835239 0.005164191 0.7734111 8.547563e-08 2.152345e-07 1.922868e-06 0.00433277 0.00394943 0.0002968804 0.0 2.880556e-05 
27.0 1.0 0.09292871 0.004433405 0.8157712 1.375868e-07 1.434897e-07 3.633254e-06 0.003390863 0.009215336 0.0001484402 0.0 5.761112e-06 
29.0 1.0 0.07544707 0.00384236 0.8474579 1.987079e-07 1.434897e-07 5.420878e-06 0.005098598 0.005265906 0.0 0.0 2.016389e-05 
31.0 1.0 0.117771 0.003336937 0.8897683 2.6629e-07 7.174483e-08 7.198623e-06 0.003956007 0.002632953 0.0 0.0001911446 1.728334e-05 
33.0 1.0 0.1096795 0.003016647 0.938299 4.502374e-07 3.587242e-08 9.118726e-06 0.006404964 0.006582383 0.0 0.0 8.641668e-06 
35.0 1.0 0.1205313 0.002707903 0.985847 5.733267e-07 0.0 1.150489e-05 0.006404964 0.01184829 0.0001484402 6.371487e-05 8.641668e-06 
37.0 1.0 0.1272225 0.002451629 1.040896 6.424831e-07 1.076173e-07 1.453154e-05 0.006216582 0.01448124 0.0 0.0 2.304445e-05 
39.0 1.0 0.1370928 0.002284718 1.101339 8.587158e-07 3.587241e-08 1.609398e-05 0.009795827 0.01579772 0.0 0.0 1.440278e-05 
41.0 1.0 0.181257 0.002137846 1.164288 1.144821e-06 1.076173e-07 1.908183e-05 0.008665539 0.01579772 0.0001484402 6.371488e-05 2.880556e-06 
43.0 1.0 0.1886177 0.002040167 1.234524 1.393392e-06 1.076173e-07 2.116439e-05 0.009419065 0.01053181 0.0 0.0 2.5925e-05 
45.0 1.0 0.202419 0.001933888 1.314465 1.717822e-06 0.0 2.427322e-05 0.00866554 0.0171142 0.0 6.371486e-05 8.641668e-06 
47.0 1.0 0.2539438 0.001853309 1.40371 2.031063e-06 3.587241e-08 2.790026e-05 0.009230684 0.01316477 0.0 0.0 8.641668e-06 
49.0 1.0 0.3110193 0.001780955 1.500046 2.521102e-06 1.076173e-07 3.096863e-05 0.01318669 0.0171142 0.0 0.0 8.641668e-06 
51.0 1.0 0.363434 0.001743233 1.603381 3.019064e-06 7.174484e-08 3.395274e-05 0.0111145 0.01579772 0.0 0.0 8.641668e-06 
53.0 1.0 0.4393753 0.001746079 1.748364 3.678305e-06 0.0 3.785196e-05 0.009607446 0.009215336 0.0 0.0 2.880556e-06 
55.0 1.0 0.5713735 0.001655809 1.883798 4.602944e-06 3.587241e-08 4.08082e-05 0.01036097 0.01843067 0.0 0.0 5.761112e-06 
57.0 1.0 0.690277 0.001670021 2.041844 5.598311e-06 3.587242e-08 4.367255e-05 0.01167964 0.0171142 0.0 0.0 2.880556e-06 
59.0 1.0 0.8319383 0.00166663 2.211752 7.088334e-06 3.587242e-08 4.671073e-05 0.00583982 0.01316477 0.0 0.0 5.761112e-06 
61.0 1.0 1.144913 0.001667941 2.406859 8.817849e-06 0.0 4.959531e-05 0.008477158 0.01448124 0.0 0.0 2.880556e-06 
63.0 1.0 1.421806 0.001646475 2.627986 1.11746e-05 0.0 5.189995e-05 0.00734687 0.01579772 0.0 0.0 2.880556e-06 
65.0 1.0 1.896535 0.001601848 2.875503 1.429174e-05 0.0 5.33292e-05 0.006593345 0.001316477 0.0 0.0 2.880556e-06 
67.0 1.0 2.668064 0.00164485 3.152984 1.87547e-05 3.587241e-08 5.386367e-05 0.005651438 0.00789886 0.0 0.0 0.0 
69.0 1.0 3.567777 0.001586006 3.471275 2.553211e-05 3.587241e-08 5.122206e-05 0.003956007 0.005265906 0.0 0.0 0.0 
71.0 1.0 5.287781 0.001508667 3.807554 3.531808e-05 0.0 4.70964e-05 0.002462503 0.002632953 0.0 0.0 0.0 
73.0 1.0 7.513059 0.001445561 4.190762 5.035117e-05 0.0 3.869399e-05 0.001318669 0.00394943 0.0 0.0 0.0 
75.0 1.0 11.4028 0.001391149 4.611802 7.565512e-05 0.0 2.746546e-05 0.00150705 0.001316477 0.0 0.0 0.0 
77.0 1.0 16.96611 0.00122233 4.958499 0.0001152687 0.0 1.360239e-05 0.0003767626 0.0 0.0 0.0 0.0 
79.0 1.0 17.85372 0.0009102327 4.392711 0.0001480127 0.0 3.175985e-06 0.0003767626 0.0 0.0 0.0 0.0 
81.0 1.0 5.155904 0.0002017066 1.349958 4.16999e-05 0.0 2.776714e-07 0.0 0.0 0.0 0.0 0.0 
83.0 1.0 0.3458297 6.874919e-06 0.1201616 1.394516e-06 0.0 1.207267e-08 0.0 0.0 0.0 0.0 0.0 
85.0 1.0 0.01840172 0.0 0.007805412 3.296881e-08 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
87.0 1.0 0.0 0.0 0.0003132607 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
89.0 1.0 0.0 0.0 2.610506e-05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
91.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
93.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
95.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
97.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
99.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 


==> data3/SISR.dat <==
1.0 1.0 0.0 0.0 0.0 0.0 3.587241e-08 0.0 0.0 0.0 0.0 0.0 0.0 
3.0 1.0 0.009287346 3.157377e-06 0.0 0.0 2.758651e-06 0.0 0.0 0.0 0.0005937608 0.0 8.641669e-06 
5.0 1.0 0.05841852 8.251427e-05 1.305253e-05 0.0 4.462203e-06 0.0 0.0002784622 0.001316476 0.006223896 0.0003185744 5.03466e-05 
7.0 1.0 0.1664181 0.0005357757 0.0003318183 0.0 1.972983e-06 0.0 0.001618036 0.002632953 0.0356356 0.0008282934 0.0003396016 
9.0 1.0 0.2482245 0.002330199 0.000599187 0.0 7.121684e-06 0.0 0.0006580181 0.001316477 0.1547502 0.004396326 0.0008269533 
11.0 1.0 0.2530635 0.007208113 0.002907764 0.0 5.740538e-06 0.0 0.001193257 0.001316477 0.3893661 0.009238656 0.001105447 
13.0 1.0 0.2554214 0.01588073 0.009147373 0.0 1.004428e-06 0.0 0.001345508 0.001316476 0.8162974 0.02268657 0.00246285 
15.0 1.0 0.2687188 0.02750916 0.02281359 1.939342e-09 1.434897e-07 0.0 0.001318669 0.0 1.070398 0.04033152 0.003023609 
17.0 1.0 0.260885 0.04615108 0.09026482 9.696709e-09 4.304691e-07 0.0 0.000565144 0.001316477 1.87238 0.06340245 0.005702195 
19.0 1.0 0.3161112 0.06728915 0.2198239 5.430157e-08 3.228518e-07 4.225435e-08 0.0005651438 0.0 2.202874 0.09694656 0.01153687 
21.0 1.0 0.3331376 0.05883756 0.2142829 1.170385e-07 1.793621e-07 1.267631e-07 0.0005651439 0.001316477 1.127798 0.1402275 0.0175251 
23.0 1.0 0.3653117 0.05075463 0.3410955 1.850482e-07 1.434897e-07 1.26763e-07 0.000565144 0.0 0.7454361 0.1817269 0.01881554 
25.0 1.0 0.4114467 0.04539435 0.1925977 3.142065e-07 3.228518e-07 3.26045e-07 0.0003767625 0.0 0.5588312 0.2108782 0.0172636 
27.0 1.0 0.4631571 0.04195245 0.1914774 4.320015e-07 2.152345e-07 3.959652e-07 0.0003767626 0.0 0.4246155 0.2212681 0.01582032 
29.0 1.0 0.4992638 0.03983839 0.1752254 6.430708e-07 2.51107e-07 4.801243e-07 0.000565144 0.0 0.3190785 0.2172397 0.01321392 
31.0 1.0 0.612095 0.03844725 0.1761875 7.928897e-07 3.228518e-07 6.448829e-07 0.0001883813 0.0 0.1985108 0.1959559 0.01148388 
33.0 1.0 0.7217481 0.03711775 0.1775004 9.751238e-07 2.152345e-07 8.029981e-07 0.0007535252 0.0 0.1694393 0.1664397 0.009532019 
35.0 1.0 0.8179693 0.03613609 0.1614401 1.045975e-06 3.228518e-07 7.828955e-07 0.0003767627 0.001316477 0.1135243 0.1417128 0.007479674 
37.0 1.0 0.906535 0.03506962 0.1836654 1.481734e-06 2.51107e-07 8.58991e-07 0.0003767625 0.0 0.08731148 0.1125856 0.006459601 
39.0 1.0 1.052711 0.03382827 0.2281362 1.600359e-06 2.869794e-07 8.873414e-07 0.0 0.0 0.06573237 0.08710116 0.005326956 
41.0 1.0 1.14396 0.03244041 0.1686556 1.863934e-06 3.228518e-07 1.064023e-06 0.0007535253 0.0 0.05053053 0.0646898 0.004364483 
43.0 1.0 1.280194 0.03101246 0.1789853 2.320346e-06 2.152345e-07 1.155469e-06 0.0001883813 0.001316477 0.04209959 0.04638443 0.003768129 
45.0 1.0 1.342114 0.02941038 0.1875306 2.669078e-06 1.793621e-07 1.169107e-06 0.0007535251 0.0 0.0289148 0.03574404 0.002843513 
47.0 1.0 1.503722 0.02742858 0.1871504 3.164595e-06 7.174486e-08 1.144381e-06 0.0001883813 0.0 0.0195941 0.0248488 0.002367687 
49.0 1.0 1.616482 0.025397 0.1784576 3.317493e-06 2.869794e-07 1.558392e-06 0.0001883813 0.0 0.01896395 0.01784016 0.001993401 
51.0 1.0 1.707421 0.02344947 0.1744342 4.102753e-06 1.793621e-07 1.612307e-06 0.0005651439 0.0 0.01295353 0.01261555 0.001462816 
53.0 1.0 1.827303 0.02149854 0.2219161 4.499769e-06 1.793621e-07 1.529597e-06 0.000565144 0.0 0.009797052 0.009084966 0.00119255 
55.0 1.0 2.020439 0.01922772 0.2155367 5.153907e-06 3.587242e-08 1.639124e-06 0.0 0.0 0.008384389 0.006244506 0.0008915269 
57.0 1.0 2.12567 0.01733378 0.2413803 5.836299e-06 1.076173e-07 1.85758e-06 0.001130288 0.0 0.006344837 0.003822892 0.0006222001 
59.0 1.0 2.351719 0.01515575 0.2253864 6.416181e-06 3.587241e-08 1.994499e-06 0.0003767626 0.0 0.005967689 0.003185744 0.000528796 
61.0 1.0 2.492848 0.0133192 0.3093616 7.277975e-06 2.152345e-07 2.04273e-06 0.001318669 0.0 0.002375043 0.002166306 0.0003341445 
63.0 1.0 2.679607 0.01158632 0.3373363 8.062162e-06 1.076172e-07 2.16078e-06 0.0005651439 0.0 0.002968804 0.001083153 0.00025925 
65.0 1.0 2.862794 0.009729706 0.2975617 8.830648e-06 1.076173e-07 2.2209e-06 0.0003767626 0.0 0.001781282 0.001019438 0.000181475 
67.0 1.0 2.964676 0.008264916 0.3824088 9.792332e-06 3.587242e-08 2.231761e-06 0.0 0.0 0.001187521 0.0005734339 0.0001209834 
69.0 1.0 3.283597 0.006889227 0.4548516 1.131557e-05 3.587241e-08 2.639774e-06 0.0005651438 0.0 0.001039081 0.0001911446 8.353613e-05 
71.0 1.0 3.822329 0.005902756 0.5540193 1.265244e-05 0.0 2.909514e-06 0.0007535252 0.0 0.000742201 0.0002548595 4.896945e-05 
73.0 1.0 4.180965 0.004925984 0.6614015 1.420306e-05 3.587243e-08 2.633957e-06 0.001130288 0.0 0.0005937608 0.0001911446 5.473057e-05 
75.0 1.0 4.740899 0.004239732 0.884121 1.568414e-05 3.587241e-08 2.864673e-06 0.0007535252 0.0 0.0002968804 0.0 2.5925e-05 
77.0 1.0 5.588013 0.003620728 1.794023 1.806517e-05 0.0 2.571573e-06 0.0009419066 0.0 0.0 0.0001274297 1.152222e-05 
79.0 1.0 6.6097 0.003136934 1.50599 2.089703e-05 0.0 2.72998e-06 0.0001883813 0.0 0.0 0.0 5.761112e-06 
81.0 1.0 8.349508 0.002646642 2.148139 2.466198e-05 0.0 2.538784e-06 0.0001883813 0.0 0.0001484402 0.0 5.761112e-06 
83.0 1.0 10.83944 0.002217188 6.56744 2.90689e-05 0.0 2.168611e-06 0.0009419064 0.0 0.0 0.0 0.0 
85.0 1.0 14.96268 0.00182804 0.8608967 3.671119e-05 0.0 1.523597e-06 0.0005651439 0.0 0.0001484402 0.0 0.0 
87.0 1.0 21.96303 0.001391186 0.1391369 5.054422e-05 0.0 1.165013e-06 0.0007535253 0.0 0.0 0.0 0.0 
89.0 1.0 31.12469 0.0009412079 0.1292406 7.129361e-05 0.0 4.587615e-07 0.0 0.0 0.0 0.0 0.0 
91.0 1.0 18.11341 0.0003132082 0.09223964 4.195731e-05 0.0 8.450871e-08 0.0 0.0 0.0 0.0 0.0 
93.0 1.0 1.375978 2.264363e-05 0.009423939 1.868577e-06 0.0 2.414534e-08 0.0 0.0 0.0 0.0 0.0 
95.0 1.0 0.1104103 8.581985e-07 0.0005612588 6.98163e-08 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
97.0 1.0 0.009200862 0.0 3.915759e-05 1.939342e-09 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
99.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 

